Non-intrusive implementation of Multiscale Finite Element Methods: an illustrative example

Multiscale Finite Element Methods (MsFEM) are finite element type approaches dedicated to multiscale problems. They first compute local, oscillatory, problem-dependent basis functions which generate a specific discretization space, and next perform a Galerkin approximation of the problem on that space. We investigate here how these approaches can be implemented in a non-intrusive way, in order to facilitate their dissemination within industrial codes or non academic environments.

==> MsFEM-GalvsPG.dat <==
H           Lin           LinOS3       CR              CROS3
0.25        1.54898e-05   9.18458e-05  0.000104241     0.00199556
0.125       1.28966e-05   0.000173097  8.51395e-05     0.00161364
0.0625      8.50603e-06   0.00032391   9.65269e-05     0.00152199
0.03125     1.07994e-05   0.00239833   0.000322972     0.00135416
0.015625    9.92718e-06   0.00772332   0.000200783     0.0029801
0.0078125   6.64813e-06   0.00410306   6.67586e-05     0.000884064
0.00390625  3.52699e-06   0.00210692   1.93843e-05     0.000231757


==> MsFEM-tests-rel.dat <==
H	         Lin-PG	         Lin-Gal	 LinOS3-PG	 LinOS3-Gal	 CR-PG	         CR-Gal	         CROS3-PG	 CROS3-Gal
0.25	         0.00564076	 0.00563858	 0.00508153	 0.0050816	 0.00462868	 0.00462887	 0.00529302	 0.00515789
0.125	         0.00481598	 0.00481369	 0.00267858	 0.00268177	 0.00296664	 0.00296698	 0.0036287	 0.00352468
0.0625	         0.00626443	 0.0062645	 0.00141991	 0.00145172	 0.00288226	 0.00288364	 0.00266197	 0.00245631
0.03125	         0.0079904	 0.0079898	 0.000953	 0.00233018	 0.00395653	 0.00395739	 0.00193384	 0.00177797
0.015625	 0.00954389	 0.0095434	 0.00196755	 0.00439862	 0.00545749	 0.00545955	 0.00296502	 0.00261318
0.0078125	 0.00855496	 0.00855501	 0.00418364	 0.005285	 0.00379556	 0.00379457	 0.0023324	 0.00218135
0.00390625	 0.00658363	 0.0065836	 0.00394313	 0.00462232	 0.0024125	 0.00241221	 0.00192608	 0.00192958


==> MsFEM-tests.dat <==
H	         Lin-PG	         Lin-Gal	 LinOS3-PG	 LinOS3-Gal	 CR-PG	         CR-Gal	         CROS3-PG	 CROS3-Gal
0.25	         0.00564076	 0.00563858	 0.00508153	 0.0050816	 0.00462868	 0.00462887	 0.00529302	 0.00515789
0.125	         0.00481598	 0.00481369	 0.00267858	 0.00268177	 0.00296664	 0.00296698	 0.0036287	 0.00352468
0.0625	         0.00626443	 0.0062645	 0.00141991	 0.00145172	 0.00288226	 0.00288364	 0.00266197	 0.00245631
0.03125	         0.0079904	 0.0079898	 0.000953	 0.00233018	 0.00395653	 0.00395739	 0.00193384	 0.00177797
0.015625	 0.00954389	 0.0095434	 0.00196755	 0.00439862	 0.00545749	 0.00545955	 0.00296502	 0.00261318
0.0078125	 0.00855496	 0.00855501	 0.00418364	 0.005285	 0.00379556	 0.00379457	 0.0023324	 0.00218135
0.00390625	 0.00658363	 0.0065836	 0.00394313	 0.00462232	 0.0024125	 0.00241221	 0.00192608	 0.00192958

